Search for pair-produced third-generation squarks decaying via charm quarks or in compressed supersymmetric scenarios in $pp$ collisions at $\sqrt{s}=8~$TeV with the ATLAS detector

Results of a search for supersymmetry via direct production of third-generation squarks are reported, using $20.3$ fb$^{-1}$ of proton-proton collision data at $\sqrt{s} = 8$ TeV recorded by the ATLAS experiment at the LHC in 2012. Two different analysis strategies based on monojet-like and $c$-tagged event selections are carried out to optimize the sensitivity for direct top squark pair production in the decay channel to a charm quark and the lightest neutralino ($\tilde{t}_1 \to c + \tilde{\chi}_{1}^{0}$) across the top squark--neutralino mass parameter space. No excess above the Standard Model background expectation is observed. The results are interpreted in the context of direct pair production of top squarks and presented in terms of exclusion limits in the ($m_{\tilde{t}_1}$, $m_{\tilde{\chi}_{1}^{0}}$) parameter space. A top squark of mass up to about 240 GeV is excluded at 95$\%$ confidence level for arbitrary neutralino masses, within the kinematic boundaries. Top squark masses up to 270 GeV are excluded for a neutralino mass of 200 GeV. In a scenario where the top squark and the lightest neutralino are nearly degenerate in mass, top squark masses up to 260 GeV are excluded. The results from the monojet-like analysis are also interpreted in terms of compressed scenarios for top squark pair production in the decay channel $\tilde{t}_1 \to b + ff^{'} + \tilde{\chi}^{0}_{1}$ and sbottom pair production with $\tilde{b}_1 \to b + \tilde{\chi}^{0}_{1}$, leading to a similar exclusion for nearly mass-degenerate third-generation squarks and the lightest neutralino. The results in this paper significantly extend previous results at colliders.

==> differences.txt <==
261,262d260
< %
< %
266,268d263
< As an example, for a stop with mass of 200~GeV and $\Delta m$ in the range between  5~GeV  and 75~GeV,
< about 70$\%$ (90$\%$) of the signal events with $\met > 300$~GeV ($\met > 400$~GeV) have a jet with $\pt > 290$~GeV in the final state.
< %
288,290c283,286
< where events with low jet multiplicity and large $\met$ are selected, that is optimized for small $\Delta m$ 
< ($\Delta m \leq 20$ GeV).
< For $\Delta m \geq 20$ GeV,  the charm jets receive a large enough boost to be
---
> where events with low jet multiplicity and large $\met$ are selected, that is optimized for small 
> $\Delta m \leq 20$ GeV.
> For 
> moderate $\Delta m \geq 20$ GeV,  the charm jets receive a large enough boost to be
294,297c290,291
< is used,  leading to a ``$c$-tagged'' analysis that 
< further
< enhances the sensitivity to 
< the SUSY signal in the region $m_{\tilde{t}_1} > 200$~GeV and $\Delta m \geq 20$ GeV.   
---
> is used,  leading to a ``$c$-tagged'' analysis that enhances the sensitivity to 
> the SUSY signal.   
391c385
< Monte Carlo (MC) simulated event samples are used to assist in 
---
> Monte Carlo (MC) simulation event samples are used to assist in 
473c467
< below 340~GeV,  with a sbottom--neutralino mass difference that 
---
> in the range between 1~GeV and 340~GeV,  with a sbottom--neutralino mass difference that 
511,512c505
< the $\akt$ jet algorithm~\cite{paper:antikt} with the distance parameter (in $\eta$--$\phi$ space) 
< $\Delta R = \sqrt{(\Delta \eta)^2 + (\Delta \phi)^2}$ 
---
> the $\akt$ jet algorithm~\cite{paper:antikt} with the distance parameter (in $\eta$--$\phi$ space)
538c531
< required to have  $p_{\rm T} > 10$~GeV, $|\eta| < 2.4$ and $\Delta R  > 0.4$ with respect to any jet with $p_{\rm T} > 20~\GeV$. 
---
> required to have  $p_{\rm T} > 10$~GeV, $|\eta| < 2.4$ and $\Delta R = \sqrt{(\Delta \eta)^2 + (\Delta \phi)^2} > 0.4$ with respect to any jet with $p_{\rm T} > 20~\GeV$. 
660c653
< the $D^0(\to K^- \pi^+)\pi^+$ decay mode\footnote{Charge conjugate states are included.}. 
---
> the $D^0(\to K^- \pi^+)\pi^+$ decay mode.\footnote{Charge conjugate states are included.} 
726,729c719
< Additional requirements 
< based on the timing and the pulse shape of the cells in the calorimeter
< % 
< are applied to 
---
> Additional requirements are applied to 
798c788
< \caption{Event selection criteria applied for monojet-like (M1--M3) and $c$-tagged (C1,C2) analyses, as described in Sec.~\ref{sec:evt}.}
---
> \caption{Event selection criteria applied for monojet-like (M1--M3) and $c$-tagged (C1,C2) analyses.}
846,850d835
< In the monojet-like analysis, the $\znn$+jets processes constitute more than 
< 50$\%$--60$\%$ of the total background, followed by a 30$\%$--40$\%$ contribution from $\wln$+jets processes. 
< In the $c$-tagged selection, the background contributions from $\znn$+jets, $\wln$+jets, and top-quark 
< related processes are similar, and each constitutes about $25\%$ to $30\%$ of the total background.   
< %
856,857c841
< in Ref.~\cite{Aad:2012ms} based on the comparison of data and simulation in an event sample enriched in $Z$+jets events, 
< which is found to
---
> in Ref.~\cite{Aad:2012ms}, which is found to
953,954c937
< are two of the major uncertainties (of the order of 10$\%$ -- 30$\%$) 
< in the $c$-tagged selection and  
---
> are two of the major uncertainties in the $c$-tagged selection and  
964d946
< This extrapolation is tested in dedicated validation regions as described in Sec.~\ref{sec:vali}.
1507d1488
< \label{sec:vali}
1539c1520
<  Good agreement, within uncertainties, is observed between data and predictions demonstrating a good understanding of the background yields.
---
>  Good agreement is observed between data and predictions demonstrating a good understanding of the background yields.
1706,1707c1687
< In addition, the effect from NLO electroweak corrections on the $W$+jets to $Z$+jets ratio is taken into account~\cite{Denner:2012ts,Denner:2011vu,Denner:2009gj}.
< %
---
> In addition, the effect from NLO electroweak corrections on the $W$+jets to $Z$+jets ratio is taken into account~\cite{Denner:2012ts,Denner:2011vu,Denner:2009gj}. 
1734,1735c1714
< determined using data-driven methods, leading to a less than 0.3$\%$ uncertainty 
< on the total background.
---
> determined using data-driven methods.
2041,2046c2020
< %
< % ---
< %
< Figure~\ref{fig:ex} shows the results separately for the monojet-like and $c$-tagged analyses.
< %
< %
---
> 
2064,2084d2037
< \begin{figure*}[!h]
< \centering
< \includegraphics[width=0.45\textwidth]{figaux_15b.eps}
< \includegraphics[width=0.45\textwidth]{figaux_16b.eps}
< \caption{
< Exclusion plane at 95$\%$ CL as a function of stop and neutralino masses for the decay channel  $\tilde{t}_1 \to  c +  \tilde{\chi}^{0}_{1}$ (BR=100$\%$) as
< determined separately for the monojet-like (left) and the $c$-tagged (right) selections.
< The observed (red line) and expected (blue line) upper limits from this analysis are compared to previous results from Tevatron
< experiments~\cite{Aaltonen:2012tq,Abazov:2008rc}, and from
< LEP~\cite{lepsusy} experiments at CERN with squark mixing angle
< $\theta = 0^{o}$.
< The dotted lines around the observed limit
< indicate the range of observed limits corresponding to $\pm 1\sigma$ variations on the NLO SUSY cross-section predictions.  The
< shaded area around the
< expected limit  indicates the expected $\pm 1\sigma$
< ranges of limits in the absence of a signal.  A band for  $\Delta m < 2$~GeV indicates the region in the phase space for which
< the stop can become long-lived.
< }
< \label{fig:ex}
< \end{figure*}
< 
2087c2040
< \includegraphics[width=0.45\textwidth]{fig_09.eps}
---
> \includegraphics[height=0.41\textwidth,width=0.42\textwidth]{fig_09.eps}
2130c2083
<    \includegraphics[width=0.45\textwidth]{fig_10.eps}
---
>    \includegraphics[height=0.41\textwidth,width=0.42\textwidth]{fig_10.eps}
2155c2108
<    \includegraphics[width=0.42\textwidth]{fig_11.eps}
---
>    \includegraphics[height=0.41\textwidth,width=0.42\textwidth]{fig_11.eps}

